Luminosity Functions of XMM-LSS C1 Galaxy Clusters

CFHTLS optical photometry has been used to study the galaxy luminosity functions of 14 X-ray selected clusters from the XMM-LSS survey. These are mostly groups and poor clusters, with masses (M_{500}) in the range 0.6 to 19x10 ^{13} M_solar and redshifts 0.05-0.61. Hence these are some of the highest redshift X-ray selected groups to have been studied. Lower and upper colour cuts were used to determine cluster members. We derive individual luminosity functions (LFs) for all clusters as well as redshift-stacked and temperature-stacked LFs in three filters, g', r' and z', down to M=-14.5. All LFs were fitted by Schechter functions which constrained the faint-end slope, alpha, but did not always fit well to the bright end. Derived values of alpha ranged from -1.03 to as steep as -2.1. We find no evidence for upturns at faint magnitudes. Evolution in alpha was apparent in all bands: it becomes shallower with increasing redshift; for example, in the z' band it flattened from -1.75 at low redshift to -1.22 in the redshift range z=0.43-0.61. Eight of our systems lie at z~0.3, and we combine these to generate a galaxy LF in three colours for X-ray selected groups and poor clusters at redshift 0.3. We find that at z~0.3 alpha is steeper (-1.67) in the green (g') band than it is (-1.30) in the red (z') band. This colour trend disappears at low redshift, which we attribute to reddening of faint blue galaxies from z~0.3 to z~0. We also calculated the total optical luminosity and found it to correlate strongly with X-ray luminosity (L_X proportional to L_OPT^(2.1)), and also with ICM temperature (L_OPT proportional to T^(1.62)), consistent with expectations for self-similar clusters with constant mass-to-light ratio. We did not find any convincing correlation of Schechter parameters with mean cluster temperature.

==> README.txt <==
Submitted version (July 2009):LFPaper_v5b.tex

version with mod based on ref commnerts is: LFPaper_v6.tex




==> figures_list.txt <==
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/RESULTS_ANALYSIS/color_cuts/color_cuts.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/CORRELATION_PLOTS/lopt_t.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/CORRELATION_PLOTS/lopt_lx.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/RESULTS_ANALYSIS/results_visualized/alpha_evolution.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/RESULTS_ANALYSIS/results_visualized/color_trend.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/RESULTS_ANALYSIS/alpha_filter/z0.05-0.14/11_21_41_all.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/RESULTS_ANALYSIS/alpha_filter/z0.29-0.32/z0.29-0.32_all.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/CLUSTERS_WITH_z0.2-0.4/z0.26-0.32t1.00-2.80VolLF_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/CLUSTERS_WITH_z0.2-0.4/z0.26-0.32t1.00-2.80contour_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/CLUSTERS_WITH_z0.2-0.4/z0.26-0.32t1.00-2.80VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/CLUSTERS_WITH_z0.2-0.4/z0.26-0.32t1.00-2.80contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/CLUSTERS_WITH_z0.2-0.4/z0.26-0.32t1.00-2.80VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/CLUSTERS_WITH_z0.2-0.4/z0.26-0.32t1.00-2.80contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/dip/Stacked/z/temp_stacked/z0.29-0.61t2.80-3.20VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/dip/Stacked/z/temp_stacked/z0.29-0.61t2.80-3.20contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/redshift_stacked/z0.05-0.14t0.64-1.34VolLF_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/redshift_stacked/z0.05-0.14t0.64-1.34contour_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/redshift_stacked/z0.26-0.26t1.30-2.00VolLF_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/redshift_stacked/z0.26-0.26t1.30-2.00contour_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/redshift_stacked/z0.29-0.29t1.70-2.80VolLF_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/redshift_stacked/z0.29-0.29t1.70-2.80contour_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/redshift_stacked/z0.30-0.32t1.00-2.00VolLF_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/redshift_stacked/z0.30-0.32t1.00-2.00contour_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/redshift_stacked/z0.43-0.61t2.20-4.80VolLF_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/redshift_stacked/z0.43-0.61t2.20-4.80contour_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/redshift_stacked/z0.05-0.14t0.64-1.34VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/redshift_stacked/z0.05-0.14t0.64-1.34contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/redshift_stacked/z0.26-0.26t1.30-2.00VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/redshift_stacked/z0.26-0.26t1.30-2.00contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/redshift_stacked/z0.29-0.29t1.70-2.80VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/redshift_stacked/z0.29-0.29t1.70-2.80contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/redshift_stacked/z0.30-0.32t1.00-2.00VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/redshift_stacked/z0.30-0.32t1.00-2.00contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/redshift_stacked/z0.43-0.61t2.20-4.80VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/redshift_stacked/z0.43-0.61t2.20-4.80contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/redshift_stacked/z0.05-0.14t0.64-1.34VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/redshift_stacked/z0.05-0.14t0.64-1.34contour_z.ps}
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/redshift_stacked/z0.26-0.26t1.30-2.00VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/redshift_stacked/z0.26-0.26t1.30-2.00contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/redshift_stacked/z0.29-0.29t1.70-2.80VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/redshift_stacked/z0.29-0.29t1.70-2.80contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/redshift_stacked/z0.30-0.32t1.00-2.00VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/redshift_stacked/z0.30-0.32t1.00-2.00contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/redshift_stacked/z0.43-0.61t2.20-4.80VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/redshift_stacked/z0.43-0.61t2.20-4.80contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/temp_stacked/z0.05-0.31t0.64-1.00VolLF_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/temp_stacked/z0.05-0.31t0.64-1.00contour_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/temp_stacked/z0.14-0.30t1.30-1.34VolLF_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/temp_stacked/z0.14-0.30t1.30-1.34contour_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/temp_stacked/z0.26-0.49t1.60-2.20VolLF_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/temp_stacked/z0.26-0.49t1.60-2.20contour_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/temp_stacked/z0.29-0.61t2.80-3.20VolLF_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/temp_stacked/z0.29-0.61t2.80-3.20contour_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/temp_stacked/z0.43-0.43t4.80-4.80VolLF_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/g/temp_stacked/z0.43-0.43t4.80-4.80contour_g.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/temp_stacked/z0.05-0.31t0.64-1.00VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/temp_stacked/z0.05-0.31t0.64-1.00contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/temp_stacked/z0.14-0.30t1.30-1.34VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/temp_stacked/z0.14-0.30t1.30-1.34contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/temp_stacked/z0.26-0.49t1.60-2.20VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/temp_stacked/z0.26-0.49t1.60-2.20contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/temp_stacked/z0.29-0.61t2.80-3.20VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/temp_stacked/z0.29-0.61t2.80-3.20contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/temp_stacked/z0.43-0.43t4.80-4.80VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/r/temp_stacked/z0.43-0.43t4.80-4.80contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/temp_stacked/z0.05-0.31t0.64-1.00VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/temp_stacked/z0.05-0.31t0.64-1.00contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/temp_stacked/z0.14-0.30t1.30-1.34VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/temp_stacked/z0.14-0.30t1.30-1.34contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/temp_stacked/z0.26-0.49t1.60-2.20VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/temp_stacked/z0.26-0.49t1.60-2.20contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/temp_stacked/z0.29-0.61t2.80-3.20VolLF_z.ps,
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/temp_stacked/z0.29-0.61t2.80-3.20contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/temp_stacked/z0.43-0.43t4.80-4.80VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Stacked/z/temp_stacked/z0.43-0.43t4.80-4.80contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s560z0.61t3.20VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/ID560z0.61t3.20contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s500z0.43t4.80VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/ID500z0.43t4.80contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s559z0.30t1.30VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/ID559z0.30t1.30contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s278z0.05t0.64VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/ID278z0.05t0.64contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s191z0.31t1.00VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/ID191z0.31t1.00contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s265z0.29t1.70VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/ID265z0.29t1.70contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s205z0.26t2.00VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/ID205z0.26t2.00contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s246z0.32t1.60VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/ID246z0.32t1.60contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s726z0.26t1.30VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/ID726z0.26t1.30contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s758z0.49t2.20VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/ID758z0.49t2.20contour_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s607z0.32t2.00VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s334z0.08t0.68VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s266z0.29t2.80VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/r/s156z0.14t1.34VolLF_r.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s560z0.61t3.20VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID560z0.61t3.20contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s500z0.43t4.80VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID500z0.43t4.80contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s559z0.30t1.30VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID559z0.30t1.30contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s278z0.05t0.64VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID278z0.05t0.64contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s191z0.31t1.00VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID191z0.31t1.00contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s607z0.32t2.00VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID607z0.32t2.00contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s334z0.08t0.68VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID334z0.08t0.68contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s265z0.29t1.70VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID265z0.29t1.70contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s205z0.26t2.00VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID205z0.26t2.00contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s266z0.29t2.80VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID266z0.29t2.80contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s246z0.32t1.60VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID246z0.32t1.60contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s156z0.14t1.34VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID156z0.14t1.34contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s726z0.26t1.30VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID726z0.26t1.30contour_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/s758z0.49t2.20VolLF_z.ps
/data/alshino/OPTICAL_XMM_LSS/LF_Jun08/nodip/Single/z/ID758z0.49t2.20contour_z.ps

